Diffusion Mechanism Design in Tree-Structured Social Network

We design a fixed-price auction mechanism for a seller to sell multiple items in a tree-structured market. The buyers have independently drawn valuation from a uniform distribution, and the seller would like to incentivize buyers to invite more people to the auction. We prove that our mechanism is individual rational, and incentivize compatible with regard to the buyers' action. Furthermore, we show the approximation ratio of our mechanism to the optimal fixed-price auction in two ways, theoretically and via Monte-Carlo simulation, and show a high practical ratio. Finally, we discuss several factors affecting the behavior of our mechanism and its feasibility in reality.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

